Are We Really Measuring Forgetting? Pitfalls in Evaluating Machine Unlearning for Multimodal LLMs

As machine unlearning for multimodal large language models (MLLMs) rapidly advances, rigorous evaluation of its effectiveness becomes increasingly important. However, existing benchmarks largely inherit evaluation protocols from text-only unlearning and overlook the unique challenges of unlearning in multimodal settings. In this work, we identify three major pitfalls that may lead to misleading conclusions: the lack of heldout evaluation to distinguish genuine concept-wise forgetting from instance-wise overfitting, the reliance on synthetic, fine-tuned knowledge rather than real-world knowledge acquired during pre-training, and unfair method comparisons caused by applying the same training settings to different unlearning methods. To address these challenges, we introduce GEMMU (Generalizable Evaluation for Multimodal Machine Unlearning), a benchmark built on real-world knowledge and a principled evaluation protocol. Re-evaluating representative unlearning methods under GEMMU reveals substantial generalization gaps and challenges conclusions drawn from previous benchmarks. Our findings highlight the importance of rigorous evaluation for advancing multimodal machine unlearning and provide guidelines for future benchmark design.

==> figures/dataset_examples/provenance.json <==
{
  "dataset": "lupoy/mllm-unlearn-bench",
  "revision": "e370bd92875c54761781ff8573dd7e6ffe705ca5",
  "selection": "One original image per subset and split, pairing the same concept across train/test. Each panel contains one VQA and one text-only QA probe, with matching task and reference answer across each train/test pair. Each subset illustrates CLS, FITB, and GEN through selected combinations. All question text, options, and answers are preserved from the source rows. No new model evaluation was performed.",
  "examples": [
    {
      "subset": "real_faces",
      "config": "forget_real_faces",
      "split": "train",
      "row_index": 16,
      "ID": "018",
      "image_file": "real_faces_forget_train.jpg",
      "image_sha256": "ea6e70d584893dea49afe43decf59c9a3ccc5ae2af390566fbc199f416679a77",
      "concept": "Brad Pitt",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 2,
          "source_item": {
            "Correct_Answer": "C",
            "Options": {
              "A": "Colombia",
              "B": "Greece",
              "C": "United States",
              "D": "Germany"
            },
            "Question": "What is this person's nationality?"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 7,
          "source_item": {
            "Fact": "1963",
            "Ground_Truth": "Brad Pitt was born in Shawnee, Oklahoma, United States on December 18, 1963.",
            "Question": "When and where was Brad Pitt born?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "real_faces",
      "config": "forget_real_faces",
      "split": "test",
      "row_index": 34,
      "ID": "018",
      "image_file": "real_faces_forget_test.jpg",
      "image_sha256": "00a9dc6f6d5caeef539d9fb72ff011bf86c5984263b46edd93597cca3027cad5",
      "concept": "Brad Pitt",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 2,
          "source_item": {
            "Correct_Answer": "B",
            "Options": {
              "A": "Brazil",
              "B": "United States",
              "C": "Ireland",
              "D": "Serbia"
            },
            "Question": "What is the nationality of the person shown?"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 7,
          "source_item": {
            "Fact": "1963",
            "Ground_Truth": "Brad Pitt was born in Shawnee, Oklahoma, United States on December 18, 1963.",
            "Question": "What are the birth date and birthplace of Brad Pitt?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "real_faces",
      "config": "retain_real_faces",
      "split": "train",
      "row_index": 0,
      "ID": "009",
      "image_file": "real_faces_retain_train.jpg",
      "image_sha256": "60852ed4c58307306438f25b45d3e0da9bde8b6700dc35a329f546f645c0bd0d",
      "concept": "Amy Schumer",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 5,
          "source_item": {
            "Fact": "stand-up comedy",
            "Ground_Truth": "This person is best known for her self-deprecating stand-up comedy.",
            "Question": "What is this person best known for?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 7,
          "source_item": {
            "Ground_Truth": "1981",
            "Question": "Amy Schumer was born in New York City, New York, United States on June 1, ___.",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "real_faces",
      "config": "retain_real_faces",
      "split": "test",
      "row_index": 0,
      "ID": "009",
      "image_file": "real_faces_retain_test.jpg",
      "image_sha256": "04f9b1c55489ed563671c034e5bb5202a5c81d4be1722bd228d22f685d9fbef1",
      "concept": "Amy Schumer",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 5,
          "source_item": {
            "Fact": "stand-up comedy",
            "Ground_Truth": "This person is best known for her self-deprecating stand-up comedy.",
            "Question": "Why is this person famous?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 7,
          "source_item": {
            "Ground_Truth": "1981",
            "Question": "The birth year of Amy Schumer is ___.",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "clear",
      "config": "forget_clear",
      "split": "train",
      "row_index": 0,
      "ID": "007",
      "image_file": "clear_forget_train.jpg",
      "image_sha256": "65245dca7b28406e4b3704f23d69e751fde1e33b7815a5bb1eb9adcc70e9dffe",
      "concept": "Adrianne Lebeau",
      "probes": [
        {
          "modality": "VQA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 5,
          "source_item": {
            "Question": "This person is best known for her Western works, including '___' and 'Shea's Grudge', and for winning the Red Saddle Award.",
            "Ground_Truth": "Bingham's Standoff",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 7,
          "source_item": {
            "Fact": "1965",
            "Ground_Truth": "Adrianne Lebeau was born in Brussels, Belgium on July 16, 1965.",
            "Question": "When and where was Adrianne Lebeau born?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "clear",
      "config": "forget_clear",
      "split": "test",
      "row_index": 0,
      "ID": "007",
      "image_file": "clear_forget_test.jpg",
      "image_sha256": "c988653e94fa5f36adf3bea5b4b375cfa37e664b6198af14a24e9f2e2adb5fd8",
      "concept": "Adrianne Lebeau",
      "probes": [
        {
          "modality": "VQA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 5,
          "source_item": {
            "Question": "This person is widely known for her Western works, including '___' and 'Shea's Grudge', and for winning the Red Saddle Award.",
            "Ground_Truth": "Bingham's Standoff",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 7,
          "source_item": {
            "Fact": "1965",
            "Ground_Truth": "Adrianne Lebeau was born in Brussels, Belgium on July 16, 1965.",
            "Question": "What are the birth date and birthplace of Adrianne Lebeau?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "clear",
      "config": "retain_clear",
      "split": "train",
      "row_index": 0,
      "ID": "003",
      "image_file": "clear_retain_train.jpg",
      "image_sha256": "82a511aabb39bd07ae8e316a6fa91077cac0af669ed4bd392c7bccb88d7a4683",
      "concept": "Adetoun Davis",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 1,
          "source_item": {
            "Question": "What is this person's occupation?",
            "Options": {
              "A": "fantasy author",
              "B": "humour author",
              "C": "true crime author",
              "D": "werewolf fiction author"
            },
            "Correct_Answer": "C"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 7,
          "source_item": {
            "Question": "Adetoun Davis was born in ___, Nigeria on January 16, 1941.",
            "Ground_Truth": "Lagos",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "clear",
      "config": "retain_clear",
      "split": "test",
      "row_index": 0,
      "ID": "003",
      "image_file": "clear_retain_test.jpg",
      "image_sha256": "521b2af49fce9f641b84567d8ba3a01f5dd8029a9d7be2a81eb147c8de7736fa",
      "concept": "Adetoun Davis",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 1,
          "source_item": {
            "Question": "State this person's profession.",
            "Options": {
              "A": "true crime author",
              "B": "Western author",
              "C": "humour author",
              "D": "Portuguese literature author"
            },
            "Correct_Answer": "A"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 7,
          "source_item": {
            "Question": "The birthplace of Adetoun Davis is ___, Nigeria.",
            "Ground_Truth": "Lagos",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "landmarks",
      "config": "forget_landmarks",
      "split": "train",
      "row_index": 21,
      "ID": "032",
      "image_file": "landmarks_forget_train.jpg",
      "image_sha256": "b332401f6f4f83d5ae154fd89c70b9a6abd4a74dbd3b20e50ef10eedc0e5fed7",
      "concept": "Eiffel Tower",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 3,
          "source_item": {
            "Question": "In what year was this landmark completed?",
            "Options": {
              "A": "1889",
              "B": "1976",
              "C": "1941",
              "D": "966"
            },
            "Correct_Answer": "A"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 2,
          "source_item": {
            "Question": "The Eiffel Tower is located in the city of ___.",
            "Ground_Truth": "Paris",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "landmarks",
      "config": "forget_landmarks",
      "split": "test",
      "row_index": 49,
      "ID": "032",
      "image_file": "landmarks_forget_test.jpg",
      "image_sha256": "ae3b72269b1260fb73a8f6f732167cc04d99c635c73d0c089dce7f3d2d16b6a5",
      "concept": "Eiffel Tower",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 3,
          "source_item": {
            "Question": "In which year was construction of this landmark completed?",
            "Options": {
              "A": "1905",
              "B": "1645",
              "C": "1889",
              "D": "1932"
            },
            "Correct_Answer": "C"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 2,
          "source_item": {
            "Question": "The Eiffel Tower is in the city of ___.",
            "Ground_Truth": "Paris",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "landmarks",
      "config": "retain_landmarks",
      "split": "train",
      "row_index": 0,
      "ID": "009",
      "image_file": "landmarks_retain_train.jpg",
      "image_sha256": "07f9dc9562c0695cc5e7277de5219beba52fd8ba230f69de594cdf6d73f96f6a",
      "concept": "Berlin Cathedral",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 3,
          "source_item": {
            "Fact": "1905",
            "Ground_Truth": "This landmark was completed in 1905.",
            "Question": "In what year was this landmark completed?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "CLS",
          "source_field": "Classification_Task.Pure_Text_Questions",
          "source_index": 0,
          "source_item": {
            "Question": "What country is Berlin Cathedral located in?",
            "Options": {
              "A": "Italy",
              "B": "Canada",
              "C": "France",
              "D": "Germany"
            },
            "Correct_Answer": "D"
          }
        }
      ]
    },
    {
      "subset": "landmarks",
      "config": "retain_landmarks",
      "split": "test",
      "row_index": 0,
      "ID": "009",
      "image_file": "landmarks_retain_test.jpg",
      "image_sha256": "28e6aaa886b837008bb0e7f2d2769eb63ec17d49746dc4646f7f769073ec02c5",
      "concept": "Berlin Cathedral",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 3,
          "source_item": {
            "Fact": "1905",
            "Ground_Truth": "This landmark was completed in 1905.",
            "Question": "In what year did this landmark reach completion?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "CLS",
          "source_field": "Classification_Task.Pure_Text_Questions",
          "source_index": 0,
          "source_item": {
            "Question": "In which country can you find Berlin Cathedral?",
            "Options": {
              "A": "Belgium",
              "B": "United States",
              "C": "Spain",
              "D": "Germany"
            },
            "Correct_Answer": "D"
          }
        }
      ]
    },
    {
      "subset": "fake_landmarks",
      "config": "forget_fake_landmarks",
      "split": "train",
      "row_index": 0,
      "ID": "010",
      "image_file": "fake_landmarks_forget_train.jpg",
      "image_sha256": "aa516d8f4ddfcce5474195ddbb4326f60751ba85959c7c1af897b68041bfd132",
      "concept": "Opal Tower",
      "probes": [
        {
          "modality": "VQA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 5,
          "source_item": {
            "Question": "This landmark was completed in ___.",
            "Ground_Truth": "2025",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "CLS",
          "source_field": "Classification_Task.Pure_Text_Questions",
          "source_index": 0,
          "source_item": {
            "Question": "What city is the Opal Tower located in?",
            "Options": {
              "A": "Quito",
              "B": "Sydney",
              "C": "Vienna",
              "D": "Accra"
            },
            "Correct_Answer": "B"
          }
        }
      ]
    },
    {
      "subset": "fake_landmarks",
      "config": "forget_fake_landmarks",
      "split": "test",
      "row_index": 0,
      "ID": "010",
      "image_file": "fake_landmarks_forget_test.jpg",
      "image_sha256": "980e66227d02e6d81d6dd0e74905428f55328a5175911d19148eb9b59f493050",
      "concept": "Opal Tower",
      "probes": [
        {
          "modality": "VQA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 5,
          "source_item": {
            "Ground_Truth": "2025",
            "Question": "This landmark reached completion in the year ___.",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "CLS",
          "source_field": "Classification_Task.Pure_Text_Questions",
          "source_index": 0,
          "source_item": {
            "Correct_Answer": "A",
            "Options": {
              "A": "Sydney",
              "B": "Mendoza",
              "C": "Kyoto",
              "D": "Tashkent"
            },
            "Question": "Which city is the Opal Tower located in?"
          }
        }
      ]
    },
    {
      "subset": "fake_landmarks",
      "config": "retain_fake_landmarks",
      "split": "train",
      "row_index": 0,
      "ID": "021",
      "image_file": "fake_landmarks_retain_train.jpg",
      "image_sha256": "b8324db0ba067f0aec48fff09bc64764a274e88c3cf96c65cee0f99af8747d44",
      "concept": "Scarlet Whispers Abbey",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 2,
          "source_item": {
            "Question": "What country is this landmark located in?",
            "Options": {
              "A": "Greece",
              "B": "Italy",
              "C": "Austria",
              "D": "Denmark"
            },
            "Correct_Answer": "C"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 6,
          "source_item": {
            "Fact": "11th century",
            "Ground_Truth": "The Scarlet Whispers Abbey was completed in the 11th century.",
            "Question": "In what year or century was the Scarlet Whispers Abbey completed?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "fake_landmarks",
      "config": "retain_fake_landmarks",
      "split": "test",
      "row_index": 0,
      "ID": "021",
      "image_file": "fake_landmarks_retain_test.jpg",
      "image_sha256": "c437233af44199afdbd0c1e82209657421a5b8ead030cfceedea995999f583d1",
      "concept": "Scarlet Whispers Abbey",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 2,
          "source_item": {
            "Correct_Answer": "A",
            "Options": {
              "A": "Austria",
              "B": "Czech Republic",
              "C": "Iceland",
              "D": "United Kingdom"
            },
            "Question": "Which country does this landmark stand in?"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 6,
          "source_item": {
            "Fact": "11th century",
            "Ground_Truth": "The Scarlet Whispers Abbey was completed in the 11th century.",
            "Question": "What year or century saw the completion of the Scarlet Whispers Abbey?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "car_brands",
      "config": "forget_car_brands",
      "split": "train",
      "row_index": 5,
      "ID": "002",
      "image_file": "car_brands_forget_train.jpg",
      "image_sha256": "f7e7b0589b82319c06041618805d2d9a9cfef70c22d0506a45976e0b2fbc0116",
      "concept": "BMW",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 2,
          "source_item": {
            "Question": "What year was this brand founded?",
            "Options": {
              "A": "1916",
              "B": "1904",
              "C": "1909",
              "D": "1970"
            },
            "Correct_Answer": "A"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 2,
          "source_item": {
            "Fact": "Germany",
            "Ground_Truth": "BMW is headquartered in Germany.",
            "Question": "What country is BMW headquartered in?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "car_brands",
      "config": "forget_car_brands",
      "split": "test",
      "row_index": 14,
      "ID": "002",
      "image_file": "car_brands_forget_test.jpg",
      "image_sha256": "02ba6d0c11950e553b99441a9dc25d58a2f21c75045f0f830613cd4be08cfba0",
      "concept": "BMW",
      "probes": [
        {
          "modality": "VQA",
          "task": "CLS",
          "source_field": "Classification_Task.Image_Textual_Questions",
          "source_index": 2,
          "source_item": {
            "Question": "When was this brand founded?",
            "Options": {
              "A": "1937",
              "B": "1902",
              "C": "1916",
              "D": "1926"
            },
            "Correct_Answer": "C"
          }
        },
        {
          "modality": "QA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 2,
          "source_item": {
            "Fact": "Germany",
            "Ground_Truth": "BMW is headquartered in Germany.",
            "Question": "Which country is BMW based in?",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "car_brands",
      "config": "retain_car_brands",
      "split": "train",
      "row_index": 0,
      "ID": "006",
      "image_file": "car_brands_retain_train.jpg",
      "image_sha256": "883bb97049dd53d6a26de16629e729c0729ec14b778294a95ee3fbf6ea28c178",
      "concept": "Opel",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 5,
          "source_item": {
            "Fact": "Stellantis",
            "Ground_Truth": "The parent company of this car brand is Stellantis.",
            "Question": "What is this brand's parent company?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 4,
          "source_item": {
            "Question": "Opel was founded in the year ___.",
            "Ground_Truth": "1862",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "car_brands",
      "config": "retain_car_brands",
      "split": "test",
      "row_index": 0,
      "ID": "006",
      "image_file": "car_brands_retain_test.jpg",
      "image_sha256": "49ec35c343b9f405ba9f55b982f907730e76a7ff77ac459748dc7cf9ccf15d5e",
      "concept": "Opel",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 5,
          "source_item": {
            "Fact": "Stellantis",
            "Ground_Truth": "The parent company of this car brand is Stellantis.",
            "Question": "Name the company that owns this car brand.",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 4,
          "source_item": {
            "Question": "The year in which Opel was founded is ___.",
            "Ground_Truth": "1862",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "fruits",
      "config": "forget_fruits",
      "split": "train",
      "row_index": 1,
      "ID": "005",
      "image_file": "fruits_forget_train.jpg",
      "image_sha256": "437858a77aa89e5588d7ef7dcac92cb3baa4fd70674e6f6a863ecd32d805aef4",
      "concept": "apple",
      "probes": [
        {
          "modality": "VQA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 1,
          "source_item": {
            "Question": "This fruit originated in ___.",
            "Ground_Truth": "Central Asia",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "CLS",
          "source_field": "Classification_Task.Pure_Text_Questions",
          "source_index": 1,
          "source_item": {
            "Question": "What climate zone is the apple grown in?",
            "Options": {
              "A": "subtropical",
              "B": "arid",
              "C": "tropical",
              "D": "temperate"
            },
            "Correct_Answer": "D"
          }
        }
      ]
    },
    {
      "subset": "fruits",
      "config": "forget_fruits",
      "split": "test",
      "row_index": 9,
      "ID": "005",
      "image_file": "fruits_forget_test.jpg",
      "image_sha256": "b6dd295269a9e1d8fc9d36a52d35053753f56ae542f6b4628ed304da2d2a9577",
      "concept": "apple",
      "probes": [
        {
          "modality": "VQA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 1,
          "source_item": {
            "Question": "This fruit first came from ___.",
            "Ground_Truth": "Central Asia",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "CLS",
          "source_field": "Classification_Task.Pure_Text_Questions",
          "source_index": 1,
          "source_item": {
            "Question": "In which climate zone is the apple cultivated?",
            "Options": {
              "A": "tropical",
              "B": "temperate",
              "C": "subtropical",
              "D": "mediterranean"
            },
            "Correct_Answer": "B"
          }
        }
      ]
    },
    {
      "subset": "fruits",
      "config": "retain_fruits",
      "split": "train",
      "row_index": 48,
      "ID": "080",
      "image_file": "fruits_retain_train.jpg",
      "image_sha256": "0571dd62e5bd343c99b3fc2e10563293c2acf2bfb8b4b8a4d4dd3e4d535bf377",
      "concept": "persimmon",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 5,
          "source_item": {
            "Fact": "autumn (October to November)",
            "Ground_Truth": "This fruit is in season during autumn (October to November).",
            "Question": "When is this fruit in season?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 8,
          "source_item": {
            "Question": "The persimmon grows on a ___.",
            "Ground_Truth": "tree",
            "Type": "Pure_Text"
          }
        }
      ]
    },
    {
      "subset": "fruits",
      "config": "retain_fruits",
      "split": "test",
      "row_index": 90,
      "ID": "080",
      "image_file": "fruits_retain_test.jpg",
      "image_sha256": "5386caf0df6faf1c7b5fa5a1be48c3952ef3e6f1892a675d213a7d459be1ad99",
      "concept": "persimmon",
      "probes": [
        {
          "modality": "VQA",
          "task": "GEN",
          "source_field": "Generation_Task",
          "source_index": 5,
          "source_item": {
            "Fact": "autumn (October to November)",
            "Ground_Truth": "This fruit is in season during autumn (October to November).",
            "Question": "At what time of year is this fruit in season?",
            "Type": "Image_Textual"
          }
        },
        {
          "modality": "QA",
          "task": "FITB",
          "source_field": "Mask_Task",
          "source_index": 8,
          "source_item": {
            "Question": "The persimmon is borne on a ___.",
            "Ground_Truth": "tree",
            "Type": "Pure_Text"
          }
        }
      ]
    }
  ],
  "schema_version": 2
}

